MR-Coupler: Automated Metamorphic Test Generation via Functional Coupling Analysis

Metamorphic testing (MT) is a widely recognized technique for alleviating the oracle problem in software testing. However, its adoption is hindered by the difficulty of constructing effective metamorphic relations (MRs), which often require domain-specific or hard-to-obtain knowledge. In this work, we propose a novel approach that leverages the functional coupling between methods, which is readily available in source code, to automatically construct MRs and generate metamorphic test cases (MTCs). Our technique, MR-Coupler, identifies functionally coupled method pairs, employs large language models to generate candidate MTCs, and validates them through test amplification and mutation analysis. In particular, we leverage three functional coupling features to avoid expensive enumeration of possible method pairs, and a novel validation mechanism to reduce false alarms. Our evaluation of MR-Coupler on 100 human-written MTCs and 50 real-world bugs shows that it generates valid MTCs for over 90% of tasks, improves valid MTC generation by 64.90%, and reduces false alarms by 36.56% compared to baselines. Furthermore, the MTCs generated by MR-Coupler detect 44% of the real bugs. Our results highlight the effectiveness of leveraging functional coupling for automated MR construction and the potential of MR-Coupler to facilitate the adoption of MT in practice. We also released the tool and experimental data to support future research.

==> latexindent.yaml <==
#
# latexindent.pl, version 3.24.4, 2024-07-18
#
# defaultSettings.yaml, the default settings for latexindent.pl
#
# a script that aims to beautify .tex, .sty, .cls files
#
# (or latexindent.exe if you're on Windows)
#
#---------------------------------------------------------------------------------------
# This program is free software: you can redistribute it and/or modify
# it under the terms of the GNU General Public License as published by
# the Free Software Foundation, either version 3 of the License, or
# (at your option) any later version.
#
# This program is distributed in the hope that it will be useful,
# but WITHOUT ANY WARRANTY; without even the implied warranty of
# MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.  See the
# GNU General Public License for more details.
#
# See http://www.gnu.org/licenses/.
#
# Chris Hughes, 2017
#
# For all communication, please visit: https://github.com/cmhughes/latexindent.pl
#
#---------------------------------------------------------------------------------------
# You should feel encouraged to change anything you like in these settings, but
# it would probably be better to have your own user settings
# files somewhere else - remember that this file may be overwritten
# when you update your tex distribution. Please see the manual linked from:
#
#       https://github.com/cmhughes/latexindent.pl
#
# for details of how to create and configure your own settings files.
#
# Please read the manual (linked from above) first to understand what each switch does.
#
#---------------------------------------------------------------------------------------

# latexindent can be called to act on a file without using the file's extension,
# e.g, simply
#       latexindent myfile
# in which case the choice of file extension is chosen
# according to the choices made in fileExtensionPreference
# Other file extensions can be added.
fileExtensionPreference:
  .tex: 1
  .sty: 2
  .cls: 3
  .bib: 4

# default file extension of backup file (if -w switch is active)
# for example, if your .tex file is called
#       myfile.tex
# and you specify the backupExtension as BACKUP.bak then your
# backup file will be
#       myfileBACKUP.bak
backupExtension: .bak

# only one backup per file:
#   - if onlyOneBackUp is 0 then, as a safety measure,
#     the number on the extension increments by 1 each time:
#           myfile.bak0, myfile.bak1, myfile.bak2
#   - if you set onlyOnebackUp to 1, then the backup file will
#     be overwritten each time (not recommended until you trust the script)
onlyOneBackUp: 0

# some users may want a finite number of backup files,
# say at most 3; in which case, they can change this maxNumberOfBackUps.
#
# If maxNumberOfBackUps is set to 0 (or less) then infinitely
# many backups are possible, unless onlyOneBackUp is switched on
maxNumberOfBackUps: 0

# some users may wish to cycle through back up files.
#
# for example, with maxNumberOfBackUps: 4, they may
# wish to delete the oldest back up file, and keep only the most recent.
#
#    copy myfile.bak1 to myfile.bak0
#    copy myfile.bak2 to myfile.bak1
#    copy myfile.bak3 to myfile.bak2
#    copy myfile.bak4 to myfile.bak3
#
# the back up will be written to myfile.bak4
cycleThroughBackUps: 0

# preferences for information displayed in the log file
logFilePreferences:
  showEveryYamlRead: 1
  showAmalgamatedSettings: 0
  showDecorationStartCodeBlockTrace: 0
  showDecorationFinishCodeBlockTrace: 0
  endLogFileWith: "--------------"
  showGitHubInfoFooter: 1
  Dumper:
    Terse: 1
    Indent: 1
    Useqq: 1
    Deparse: 1
    Quotekeys: 0
    Sortkeys: 1
    Pair: " => "

# verbatim environments specified
# in this field will not be changed at all!
verbatimEnvironments:
  verbatim: 1
  lstlisting: 1
  minted: 1

# verbatim commands such as \verb! body !, \lstinline$something else$
verbatimCommands:
  verb: 1
  lstinline: 1

# no indent blocks (not necessarily verbatim
# environments) which are marked as %\begin{noindent}
# or anything else that you detail in the following
noIndentBlock:
  noindent: 1
  cmhtest: 1

# \begin{document} and \end{document} are treated differently
# by latexindent within filecontents environments
fileContentsEnvironments:
  filecontents: 1
  filecontents*: 1

# indent preamble
indentPreamble: 0

# assume no preamble in cls, sty, by default
lookForPreamble:
  .tex: 1
  .sty: 0
  .cls: 0
  .bib: 0
  STDIN: 1

# some preambles can contain \begin and \end statements
# that are not in their 'standard environment block', for example,
# consider the following key = values:
#    preheadhook={\begin{mdframed}[style=myframedstyle]},
#    postfoothook=\end{mdframed},
preambleCommandsBeforeEnvironments: 0

# default value of indentation
defaultIndent: "\t"

# remove trailing whitespace from all lines
removeTrailingWhitespace:
  beforeProcessing: 0
  afterProcessing: 1

# name of code blocks that should have their body aligned at ampersand delimiters
lookForAlignDelims:
  tabular:
    delims: 1
    alignDoubleBackSlash: 1
    spacesBeforeDoubleBackSlash: 1
    multiColumnGrouping: 0
    alignRowsWithoutMaxDelims: 1
    spacesBeforeAmpersand: 1
    spacesAfterAmpersand: 1
    justification: left
    alignFinalDoubleBackSlash: 0
    dontMeasure: 0
    delimiterRegEx: (?<!\\)(&)
    delimiterJustification: left
    lookForChildCodeBlocks: 1
    alignContentAfterDoubleBackSlash: 0
    spacesAfterDoubleBackSlash: 1
  tabularx:
    delims: 1
  longtable: 1
  tabu: 1
  array: 1
  matrix: 1
  listabla: 1
  # amsmath
  align: 1
  align*: 1
  alignat: 1
  alignat*: 1
  aligned: 1
  alignedat: 1
  bmatrix: 1
  Bmatrix: 1
  cases: 1
  flalign: 1
  flalign*: 1
  pmatrix: 1
  split: 1
  vmatrix: 1
  Vmatrix: 1
  # mathtools
  cases*: 1
  dcases: 1
  dcases*: 1
  rcases: 1
  rcases*: 1
  drcases: 1
  drcases*: 1
  # nicematrix
  NiceTabular: 1
  NiceMatrix: 1
  pNiceMatrix: 1
  bNiceMatrix: 1
  BNiceMatrix: 1
  vNiceMatrix: 1
  VNiceMatrix: 1
  NiceArray: 1
  pNiceArrayC: 1
  bNiceArrayC: 1
  BNiceArrayC: 1
  vNiceArrayC: 1
  VNiceArrayC: 1
  NiceArrayCwithDelims: 1
  pNiceArrayRC: 1
  bNiceArrayRC: 1
  BNiceArrayRC: 1
  vNiceArrayRC: 1
  VNiceArrayRC: 1
  NiceArrayRCwithDelims: 1
  # tabularray
  tblr: 1
  longtblr: 1
  talltblr: 1
  spreadtab: 1

# if you want the script to look for \item commands
# and format it, as follows (for example),
#       \begin{itemize}
#           \item content here
#                 next line is indented
#                 next line is indented
#           \item another item
#       \end{itemize}
# then populate indentAfterItems. See also itemNames
indentAfterItems:
  itemize: 1
  itemize*: 1
  enumerate: 1
  enumerate*: 1
  description: 1
  description*: 1
  list: 1

# if you want to use other names for your items (for example, \part)
# then populate them here; note that you can trick latexindent.pl
# into indenting all kinds of commands (within environments specified in
# indentAfterItems) using this technique.
itemNames:
  item: 1
  myitem: 1

# specialBeginEnd is, by default, mathmode focus, although
# there's no restrictions
specialBeginEnd:
  displayMath:
    begin: (?<!\\)\\\[ # \[ but *not* \\[
    end: \\\] # \]
    lookForThis: 1
  inlineMath:
    begin: (?<!\$)(?<!\\)\$(?!\$) # $ but *not* \$ or $$
    body: "[^$]*?" # anything *except* $
    end: (?<!\\)\$(?!\$) # $ but *not* \$ or $$
    lookForThis: 1
  displayMathTeX:
    begin: \$\$ # $$
    end: \$\$ # $$
    lookForThis: 1
  specialBeforeCommand: 0

# if you want to add indentation after
# a heading, such as \part, \chapter, etc
# then populate it in here - you can add
# an indent rule to indentRules if you would
# like something other than defaultIndent
#
# you can also change the level if you like,
# or add your own title command
indentAfterHeadings:
  part:
    indentAfterThisHeading: 0
    level: 1
  chapter:
    indentAfterThisHeading: 0
    level: 2
  section:
    indentAfterThisHeading: 0
    level: 3
  subsection:
    indentAfterThisHeading: 0
    level: 4
  subsection*:
    indentAfterThisHeading: 0
    level: 4
  subsubsection:
    indentAfterThisHeading: 0
    level: 5
  paragraph:
    indentAfterThisHeading: 0
    level: 6
  subparagraph:
    indentAfterThisHeading: 0
    level: 7

# maximum indentation, off by default
maximumIndentation: -1

# if you don't want to have additional indentation
# in a code block, then add it to noAdditionalIndent; note that
# code blocks in this field will inherit
# the *current* level of indentation they just won't
# get any *additional* indentation
noAdditionalIndent:
  myexample: 1
  mydefinition: 1
  problem: 1
  exercises: 1
  mysolution: 1
  foreach: 0
  widepage: 1
  comment: 1
  document: 1
  frame: 0

# if you have indent rules for particular code blocks
# then you can populate them in indentRules; for example, you might just want
# to use a space " " or maybe a double tab "\t\t"
indentRules:
  myenvironment: "\t\t"
  anotherenvironment: "\t\t\t\t"
  chapter: " "
  section: " "
  item: "      "
  myitem: "        "

# set noAdditionalIndent globally for codeblocks
noAdditionalIndentGlobal:
  environments: 0 # 0/1
  commands: 1 # 0/1
  optionalArguments: 0 # 0/1
  mandatoryArguments: 0 # 0/1
  ifElseFi: 0 # 0/1
  items: 0 # 0/1
  keyEqualsValuesBracesBrackets: 0 # 0/1
  namedGroupingBracesBrackets: 0 # 0/1
  UnNamedGroupingBracesBrackets: 0 # 0/1
  specialBeginEnd: 0 # 0/1
  afterHeading: 0 # 0/1
  filecontents: 0 # 0/1

# set indentRules globally for codeblocks; these need
# to be horizontal spaces, if they are to be used
indentRulesGlobal:
  environments: 0 # 0/h-space
  commands: 0 # 0/h-space
  optionalArguments: 0 # 0/h-space
  mandatoryArguments: 0 # 0/h-space
  ifElseFi: 0 # 0/h-space
  items: 0 # 0/h-space
  keyEqualsValuesBracesBrackets: 0 # 0/h-space
  namedGroupingBracesBrackets: 0 # 0/h-space
  UnNamedGroupingBracesBrackets: 0 # 0/h-space
  specialBeginEnd: 0 # 0/h-space
  afterHeading: 0 # 0/h-space
  filecontents: 0 # 0/h-space

# command code block details
commandCodeBlocks:
  roundParenthesesAllowed: 1
  stringsAllowedBetweenArguments:
    - amalgamate: 1
    - node
    - at
    - to
    - decoration
    - \+\+
    - \-\-
    - \#\#\d
  commandNameSpecial:
    - amalgamate: 1
    - '@ifnextchar\['

# change dos line breaks into unix
dos2unixlinebreaks: 0

# modifyLineBreaks will only be searched if the -m
# switch is active
#
# poly-switch examples:
#
#    BeginStartsOnOwnLine:
#       modify line breaks before a begin statement
#
#       when set to -1, e.g
#               some text some text
#               \begin{myenvironment}
#           will be changed to
#               some text some text \begin{myenvironment}
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text
#               \begin{myenvironment}
#       when set to 2, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text%
#               \begin{myenvironment}
#       when set to 3, e.g
#               some text some text \begin{myenvironment}
#           will be changed to
#               some text some text
#
#               \begin{myenvironment}
#
#    BodyStartsOnOwnLine:
#       modify line breaks before the beginning of the body
#
#       when set to -1, e.g
#               \begin{myenv}
#                   body text body text
#           will be changed to
#               \begin{myenv}body text body text
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}
#                   body text body text
#       when set to 2, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}%
#                   body text body text
#       when set to 3, e.g
#               \begin{myenv}body text body text
#           will be changed to
#               \begin{myenv}
#
#                   body text body text
#
#    EndStartsOnOwnLine:
#       modify line breaks before the end statement
#
#       when set to -1, e.g
#               some text some text
#               \end{myenvironment}
#           will be changed to
#               some text some text \end{myenvironment}
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text
#               \end{myenvironment}
#       when set to 2, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text%
#               \end{myenvironment}
#       when set to 3, e.g
#               some text some text \end{myenvironment}
#           will be changed to
#               some text some text
#
#               \end{myenvironment}
#
#    EndFinishesWithLineBreak:
#       modify line breaks after the end statement
#
#       when set to -1, e.g
#               \end{myenvironment}
#               some text some text
#           will be changed to
#                   \end{myenvironment}some text some text
#       when set to 0, the switch is ignored
#       when set to 1, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}
#                   some text some text
#       when set to 2, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}%
#                   some text some text
#       when set to 3, e.g
#               \end{myenvironment}some text some text
#           will be changed to
#                   \end{myenvironment}
#
#                   some text some text
#
# you can specify settings on a per-name basis
modifyLineBreaks:
  preserveBlankLines: 1 # 0/1
  condenseMultipleBlankLinesInto: 1 # 0/1
  oneSentencePerLine:
    manipulateSentences: 1 # 0/1
    removeSentenceLineBreaks: 1 # 0/1
    multipleSpacesToSingle: 1 # 0/1
    textWrapSentences: 0 # 1 disables main textWrap
    sentenceIndent: ""
    sentencesFollow:
      par: 0 # 0/1
      blankLine: 1 # 0/1
      fullStop: 1 # 0/1
      exclamationMark: 1 # 0/1
      questionMark: 1 # 0/1
      rightBrace: 1 # 0/1
      commentOnPreviousLine: 1 # 0/1
      other: 0 # regex
    sentencesBeginWith:
      A-Z: 1 # 0/1
      a-z: 0 # 0/1
      other: 0 # regex
    sentencesEndWith:
      basicFullStop: 1 # 0/1
      betterFullStop: 1 # 0/1
      exclamationMark: 1 # 0/1
      questionMark: 1 # 0/1
      other: 0 # regex
    sentencesDoNOTcontain:
      other: \\begin|' # regex
  textWrapOptions:
    columns: 120
    multipleSpacesToSingle: 1
    removeBlockLineBreaks: 1
    when: before # before/after
    comments:
      wrap: 0 # 0/1
      inheritLeadingSpace: 0 # 0/1
    blocksFollow:
      headings: 1 # 0/1
      commentOnPreviousLine: 1 # 0/1
      par: 1 # 0/1
      blankLine: 1 # 0/1
      verbatim: 1 # 0/1
      filecontents: 1 # 0/1
      other: \\\]|\\item(?:\h|\[) # regex
    blocksBeginWith:
      A-Z: 1 # 0/1
      a-z: 1 # 0/1
      0-9: 0 # 0/1
      other: 0 # regex
    blocksEndBefore:
      commentOnOwnLine: 1 # 0/1
      verbatim: 1 # 0/1
      filecontents: 1 # 0/1
      other: \\begin\{|\\\[|\\end\{ # regex
    huge: overflow # forbid mid-word line breaks
    separator: ""
  # poly-switches below here              # -1: remove, 0: off, 1: add, 2: comment+add, 3: add blank line, 4: add blank line
  environments:
    BeginStartsOnOwnLine: 0 # -1,0,1,2,3,4
    BodyStartsOnOwnLine: 0 # -1,0,1,2,3,4
    EndStartsOnOwnLine: 0 # -1,0,1,2,3,4
    EndFinishesWithLineBreak: 0 # -1,0,1,2,3,4
    # equation*:
    #     BeginStartsOnOwnLine: 0         # -1,0,1,2,3,4
    #     BodyStartsOnOwnLine: 0          # -1,0,1,2,3,4
    #     EndStartsOnOwnLine: 0           # -1,0,1,2,3,4
    #     EndFinishesWithLineBreak: 0     # -1,0,1,2,3,4
  ifElseFi:
    IfStartsOnOwnLine: 0 # -1,0,1,2,3,4
    BodyStartsOnOwnLine: 0 # -1,0,1,2,3,4
    OrStartsOnOwnLine: 0 # -1,0,1,2,3,4
    OrFinishesWithLineBreak: 0 # -1,0,1,2,3,4
    ElseStartsOnOwnLine: 0 # -1,0,1,2,3,4
    ElseFinishesWithLineBreak: 0 # -1,0,1,2,3,4
    FiStartsOnOwnLine: 0 # -1,0,1,2,3,4
    FiFinishesWithLineBreak: 0 # -1,0,1,2,3,4
    # ifnum:
    #     IfStartsOnOwnLine: 0            # -1,0,1,2,3,4
    #     BodyStartsOnOwnLine: 0          # -1,0,1,2,3,4
    #     OrStartsOnOwnLine: 0            # -1,0,1,2,3,4
    #     OrFinishesWithLineBreak: 0      # -1,0,1,2,3,4
    #     ElseStartsOnOwnLine: 0          # -1,0,1,2,3,4
    #     ElseFinishesWithLineBreak: 0    # -1,0,1,2,3,4
    #     FiStartsOnOwnLine: 0            # -1,0,1,2,3,4
    #     FiFinishesWithLineBreak: 0      # -1,0,1,2,3,4
  commands:
    CommandStartsOnOwnLine: 0
    CommandNameFinishesWithLineBreak: 0
  optionalArguments:
    LSqBStartsOnOwnLine: 0 # -1,0,1,2,3,4
    OptArgBodyStartsOnOwnLine: 0 # -1,0,1,2,3,4
    RSqBStartsOnOwnLine: 0 # -1,0,1,2,3,4
    RSqBFinishesWithLineBreak: 0 # -1,0,1,2,3,4
  mandatoryArguments:
    LCuBStartsOnOwnLine: 0 # -1,0,1,2,3,4
    MandArgBodyStartsOnOwnLine: 0 # -1,0,1,2,3,4
    RCuBStartsOnOwnLine: 0 # -1,0,1,2,3,4
    RCuBFinishesWithLineBreak: 0 # -1,0,1,2,3,4
  keyEqualsValuesBracesBrackets:
    KeyStartsOnOwnLine: 0 # -1,0,1,2,3,4
    EqualsStartsOnOwnLine: 0 # -1,0,1,2,3,4
    EqualsFinishesWithLineBreak: 0 # -1,0,1,2,3,4
  items:
    ItemStartsOnOwnLine: 0 # -1,0,1,2,3,4
    ItemFinishesWithLineBreak: 0 # -1,0,1,2,3,4
  namedGroupingBracesBrackets:
    NameStartsOnOwnLine: 0 # -1,0,1,2,3,4
    NameFinishesWithLineBreak: 0 # -1,0,1,2,3,4
  specialBeginEnd:
    SpecialBeginStartsOnOwnLine: 0 # -1,0,1,2,3,4
    SpecialBodyStartsOnOwnLine: 0 # -1,0,1,2,3,4
    SpecialEndStartsOnOwnLine: 0 # -1,0,1,2,3,4
    SpecialEndFinishesWithLineBreak: 0 # -1,0,1,2,3,4
  verbatim:
    VerbatimBeginStartsOnOwnLine: 0 # -1,0,1,2,3,4
    VerbatimEndFinishesWithLineBreak: 0 # -1,0,1,2,3,4

# replacements, only active when either -r or -rr switches are active
replacements:
  - amalgamate: 1
  - this: latexindent.pl
    that: pl.latexindent
    lookForThis: 0
    when: before

# fineTuning allows you to tweak the internal pattern matching that
# is central to latexindent.pl
fineTuning:
  environments:
    name: '[a-zA-Z@\*0-9_\\]+'
  ifElseFi:
    name: (?!@?if[a-zA-Z@]*?\{)@?if[a-zA-Z@]*?
  commands:
    name: '[+a-zA-Z@\*0-9_\:]+?'
  items:
    canBeFollowedBy: (?:\[[^]]*?\])|(?:<[^>]*?>)
  keyEqualsValuesBracesBrackets:
    name: '[a-zA-Z@\*0-9_\/.:\#-]+[a-zA-Z@\*0-9_\/.\h\{\}:\#-]*?'
    follow: (?:(?<!\\)\{)|,|(?:(?<!\\)\[)
  namedGroupingBracesBrackets:
    name: '[0-9\.a-zA-Z@\*><]+?'
    follow: \h|\R|\{|\[|\$|\)|\(
  UnNamedGroupingBracesBrackets:
    follow: \{|\[|,|&|\)|\(|\$
  arguments:
    before: (?:#\d\h*;?,?\/?)+|\<.*?\>
    between: _|\^|\*
  trailingComments:
    notPrecededBy: (?<!\\)
    afterComment: .*?
  modifyLineBreaks:
    doubleBackSlash: \\\\(?:\h*\[\h*\d+\h*[a-zA-Z]+\h*\])?
    comma: ","
    betterFullStop: |-
      (?x)                                # ignore spaces in the below
      (?:                                 #
        \.\)                              # .)
        (?!\h*[a-z])                      # not *followed by* a-z
      )                                   #
      |                                   # OR
      (?:                                 #
        (?<!                              # not *preceded by*
          (?:                             #
            (?:[eE]\.[gG])                # e.g OR E.g OR e.G OR E.G
            |                             #
            (?:[iI]\.[eE])                # i.e OR I.e OR i.E OR I.E
            |                             #
            (?:etc)                       # etc
            |                             #
            (?:[wW]\.[rR]\.[tT])          # w.r.t OR W.r.t OR w.R.t OR w.r.T OR W.R.t OR W.r.T OR w.R.T OR W.R.T
          )                               #
        )                                 #
      )                                   #
      \.                                  # .
      (?!                                 # not *followed by*
        (?:                               #
          [a-zA-Z0-9-~,]                  #
          |                               #
          \),                             # ),
          |                               #
          \)\.                            # ).
        )                                 #
      )                                   #

